Exploring Adversarial Attacks against Latent Diffusion Model from the Perspective of Adversarial Transferability

Recently, many studies utilized adversarial examples (AEs) to raise the cost of malicious image editing and copyright violation powered by latent diffusion models (LDMs). Despite their successes, a few have studied the surrogate model they used to generate AEs. In this paper, from the perspective of adversarial transferability, we investigate how the surrogate model's property influences the performance of AEs for LDMs. Specifically, we view the time-step sampling in the Monte-Carlo-based (MC-based) adversarial attack as selecting surrogate models. We find that the smoothness of surrogate models at different time steps differs, and we substantially improve the performance of the MC-based AEs by selecting smoother surrogate models. In the light of the theoretical framework on adversarial transferability in image classification, we also conduct a theoretical analysis to explain why smooth surrogate models can also boost AEs for LDMs.

==> iiVisual/runwayml_stable-diffusion-inpainting_prompt.csv <==
000000013177_0.png,"A man is fixing a tire for a motorcycle in a bustling repair shop, surrounded by other mechanics.
"
000000013177_1.png,"a man is fixing a tire for a motorcycle in a scenic countryside, with rolling hills and fields in the background.
"
000000013177_2.png,"a man can be seen expertly fixing a tire for a motorcycle on the side of a deserted highway.
"
000000013177_3.png,"a man can be seen fixing a motorcycle wheel while sitting on the ground in a dimly lit garage.
"
000000013177_4.png,"A man is fixing a motorcycle wheel while sitting on the ground in a noisy repair shop, surrounded by other mechanics.
"
000000018833_0.png,"Dozing off, a cat is resting its head on a sneaker.
"
000000018833_1.png,"Sleeping soundly, a cat has its head resting on a sneaker.
"
000000018833_2.png,"With its head comfortably resting on a sneaker, a cat is fast asleep.
"
000000018833_3.png,"A cat is taking a nap with its head on a sneaker.
"
000000018833_4.png,"A sleeping cat has its head on a sneaker, looking peaceful.
"
000000025057_0.png,"A woman throwing a frisbee while holding a beer.
"
000000025057_1.png,"A man hurling a frisbee while holding a soda can.
"
000000025057_2.png,"A man without a shirt in a sports field holding a water bottle and a frisbee.
"
000000025057_3.png,"A man flinging a frisbee while holding a water bottle.
"
000000025057_4.png,"A man tossing a frisbee while holding a cocktail.
"
000000044068_0.png,"Inside of a room, a teddy bear is found sitting on a chair.
"
000000044068_1.png,"A room containing a teddy bear sitting on a chair.
"
000000046378_0.png,"A song bird meets its end on a door step as a grey house cat devours it.
"
000000080413_0.png,"A small stuffed bear was placed on the car dashboard as a decoration.
"
000000080413_1.png,"The car's dashboard was accessorized with a little stuffed bear.
"
000000080932_0.png,"A toddler taking a bite of a pizza slice served on a plate.
"
000000080932_3.png,"A kid chomping on a pizza slice resting on a plate.
"
000000091619_0.png,"An aerial view of a no parking sign that is attached to a fence and is on the edge of a shopping mall.
"
000000091619_2.png,"A yield sign on a curb next to a crosswalk.
"
000000092177_0.png,"Advertising photograph of a beach-themed wedding cake from a bakery.
"
000000104803_1.png,"A toilet and lid in a restroom adorned with shimmering silver glitter.
"
000000115885_0.png,"The screensaver on a laptop computer screen is being viewed by a cat.
"
000000115885_1.png,"A picture is being observed by a cat using a laptop computer.
"
000000139260_0.png,"A depiction of spoons and whipped cream on a classic banana split served in a traditional way.
"
000000139260_3.png,"An image of a banana split with spoons in a glass bowl.
"
000000139260_4.png,"An image of a traditional banana split with whipped cream and spoons.
"
000000153529_0.png,"At the train station, a woman stands with her luggage.
"
000000153529_1.png,"Next to her luggage, a woman stands on the platform.
"
000000153529_3.png,"A woman stands with her luggage on the platform.
"
000000166664_0.png,"A train on a railway passes a standing elephant.
"
000000168458_0.png,"A vase with orange marigolds sitting next to a ceramic flask.
"
000000168458_1.png,"A vase full of tulips with a carafe on an end table.
"
000000168458_2.png,"A vase with yellow daffodils sitting next to a ceramic carafe.
"
000000168458_3.png,"A vase full of lilies with a jug on an end table.
"
000000168458_4.png,"A vase with white lilies sitting next to a ceramic jug.
"
000000177015_0.png,"The man typing on the laptop with a cat sitting on his lap.
"
000000177015_1.png,"While typing on the laptop, the man has a cat sitting on his lap.
"
000000179898_0.png,"In a crowded room of kids, a kid is holding two hot dogs. 
"
000000179898_1.png,"In a room of kids, a kid is holding two hot dogs. 
"
000000179898_2.png,"A kid holds two hot dogs in a room full of kids. 
"
000000179898_3.png,"A little girl holding up two vegetarian hot dogs in buns.
"
000000179898_4.png,"A little kid holding up two hot dogs in buns.
"
000000182155_0.png,"Two girls with long brown hair gleefully play with their Wii remotes.
"
000000186449_0.png,"A senior lady with a headscarf perched on the bench.
"
000000186449_1.png,"A mature lady with a kerchief on her head is sitting on the bench.
"
000000186449_2.png,"A woman of advanced years sitting on a bench.
"
000000186449_3.png,"An elderly female wearing a headscarf sits on the bench.
"
000000186449_4.png,"An aged woman wearing a kerchief on her head sitting on the bench.
"
000000193245_0.png,"A group of people are flying different kites in a meadow on a overcast day.
"
000000201934_0.png,"An old camper van painted white with curtained windows parked under a freeway.
"
000000201934_1.png,"A white truck parked next to a sidewalk near a fence.
"
000000201934_4.png,"A white van parked next to a sidewalk near a fence.
"
000000203488_0.png,"A sign stating tree trimming is on a gate by a parking meter.
"
000000206838_0.png,"Two bikini-clad ladies trotting on horses in the ocean.
"
000000207306_0.png,"In jail attire, a teddy bear strikes a pose atop a trash can.
"
000000207306_2.png,"Atop a trash can, a teddy bear clad in prison attire sits calmly.
"
000000231339_1.png,"A small child is crouching in front of an open fridge.
"
000000231339_2.png,"A little girl is bending down in front of an open fridge.
"
000000250619_0.png,"An elderly person laying on a blanket on the beach under an umbrella
"
000000250619_1.png,"A man sits under the shade of an umbrella at the beach.
"
000000254016_2.png,"At the fryer, rows and rows of doughnuts move along the assembly line.
"
000000276284_0.png,"A lone motorcycle parked in parking space at night with a couple arguing loudly in the background.
"
000000276284_1.png,"A lone motorcycle parked in parking space at night with a light rain beginning to fall.
"
000000276921_0.png,"Hanging from a car's rear view mirror are two stuffed teddy bears.
"
000000276921_1.png,"Two teddy bears are seen hanging inside a car.
"
000000277051_0.png,"Two sparrows sit on a windowsill with a red curtain in a house.
"
000000277051_1.png,"Two little sparrows standing on a ledge by a cup.
"
000000283412_0.png,"Positioned on a table, a white dog is accompanied by a newspaper and a cup.
"
000000295713_1.png,"Checking her phone, a woman is seated on a bench close to a statue.
"
000000311180_1.png,"Hand guiding a small pair of scissors with a green handle.
"
000000311190_2.png,"The back seat of the car is occupied by a drowsy dog sporting a cowboy hat.
"
000000311190_3.png,"A cowboy hat-wearing dog snoozes in the back of the car.
"
000000311190_4.png,"A sleeping dog can be seen wearing a cowboy hat in the back seat of the car.
"
000000319617_0.png,"A close-up of a hot dog on a plate with drinks nearby is seen in a recipe book, inspiring people to try out new dishes at home.
"
000000319617_1.png,"A plate with a hotdog and two glasses with beverages are on a table at a fast food restaurant, being enjoyed by a family on a busy afternoon.
"
000000319617_2.png,"A hot dog and drink are on a white tray, being enjoyed by a family at a fast food restaurant.
"
000000319617_3.png,"A plate with a hotdog and two glasses with beverages are on a tray, being carried by a server to a table at a sports bar during a game.
"
000000319617_4.png,"A close-up of a hot dog on a plate with drinks nearby is seen on a restaurant menu, tempting customers to order it as their meal.
"
000000322944_0.png,"A child with a badly bruised face holding a stuffed animal.
"
000000322944_1.png,"In her arms, a young woman clutches a stuffed mouse toy tightly while blood trickles down her forehead.
"
000000324158_0.png,"A child is scootering down a path and a dog is running by their side.
"
000000324158_1.png,"A man on rollerblades with a dog outside.
"
000000324158_2.png,"A person is rollerblading down a sidewalk and a dog is running by their side.
"
000000324158_3.png,"This person is rollerblading behind a dog.
"
000000324158_4.png,"An individual is skateboarding down a hill and a dog is running by their side.
"
000000325483_0.png,"One of the players making an exaggerated motion while playing the game.
"
000000325483_1.png,"The two players are seen looking at the screen with intense focus.
"
000000341921_0.png,"Seated on a bench at the playground, a boy reads a book and enjoys the scenery.
"
000000341921_1.png,"A boy leisurely reads a book while sitting on a bench at the playground.
"
000000348243_0.png,"A grand black mare has a glossy and long mane of hair.
"
000000348243_3.png,"A massive black mare standing on a grassy field with green and brown grass.
"
000000363875_0.png,"an Asian man on a motorcycle with a huge bundle of metal pipes tied to the backseat.
"
000000363875_1.png,"An Asian man can be seen on a motorcycle with a bundle of sticks tied to the back seat.
"
000000363875_4.png,"an Asian man is riding a motorcycle with a large stack of wooden crates on the back seat.
"
000000371529_0.png,"A person standing next to and touching a sink.
"
000000383337_0.png,"In the image, a person is reaching for a doughnut from a basket.
"
000000383337_1.png,"In the image, a hand is reaching into a box of donuts on a counter.
"
000000385029_0.png,"A couple splits a pizza into halves to accompany their caesar salad and sparkling wine.
"
000000385029_1.png,"A group of friends divide a pizza into slices to enjoy alongside a mixed greens salad and sangria.
"
000000385029_2.png,"A woman slices a pizza to pair with a Caesar salad and red wine.
"
000000385029_3.png,"Two individuals are cutting a pizza beside a Caesar salad and several bottles of wine on a rustic wooden table.
"
000000385029_4.png,"A group of colleagues are dividing a pizza into pieces beside a mixed greens salad and various bottles of wine on a wooden table.
"
000000411774_0.png,"A girl with a tattoo on her arm smiles while holding a racket.
"
000000411774_2.png,"A girl holding a racket smiles, revealing a tattoo on her arm.
"
000000412240_0.png,"Beside a pair of shoes sits a small black dog.
"
000000414034_0.png,"A young one holding both a sippy cup and the remote.
"
000000424162_0.png,"With a dog on a leash, a person rides a bike down the street.
"
000000424162_3.png,"Two persons on a bike are accompanied by a dog on a leash..
"
000000424721_1.png,"A displayed roasting pan of fruit, vegetables, and meat.
"
000000432553_1.png,"Brown dogs are seated next to a person on a seat on a bus.
"
000000442323_1.png,"A lodging with a petite screen and a working surface.
"
000000442323_2.png,"A guest room with a compact TV and a study desk.
"
000000442323_4.png,"An accommodation with a diminutive television and a workstation.
"
000000443969_0.png,"A little girl is sitting in a stroller while holding her umbrella on the sidewalk.
"
000000448263_0.png,"A football player talking to a young fan on the sidelines.
"
000000448263_4.png,"A football player kneeling to speak to a child on the sideline.
"
000000465129_0.png,"An individual fixing a metallic item hanging from the ceiling.
"
000000465129_1.png,"An individual adjusting a metal object that's hanging from the ceiling.
"
000000475732_0.png,"A yellow feline can be seen wearing a blue plastic baseball cap.
"
000000476810_3.png,"A black and white kitty lounging by a remote control.
"
000000484415_0.png,"A person using a button on a toilet tank to flush.
"
000000496854_3.png,"A child holding an umbrella over a couple.
"
000000501523_1.png,"Inside a bathroom sink, a black cat can be found lounging.
"
000000501523_2.png,"A black cat rests inside a white bathroom sink.
"
000000501523_3.png,"A black cat rests in a bathroom sink.
"
000000501523_4.png,"A black cat sitting inside a bathroom sink.
"
000000508602_0.png,"A bird that is white standing on top of a car roof.
"
000000508602_1.png,"The rooftop of a car with a white bird standing on it.
"
000000508602_2.png,"A car with a white bird standing on its rooftop.
"
000000508602_3.png,"A car roof with a bird standing on it near a covered pavilion.
"
000000508602_4.png,"A bird standing on a car roof close to a covered pavilion.
"
000000512648_0.png,"A spotted cow under a tree in a grassy area.
"
000000512648_1.png,"A black cow under a tree in a grassy area.
"
000000512648_2.png,"A white cow under a tree in a grassy area.
"
000000512648_3.png,"A gray cow under a tree in a grassy area.
"
000000512648_4.png,"A tan cow under a tree in a grassy area.
"
000000545958_0.png,"A white building with a blue entrance has a cow standing outside of it.
"
000000545958_1.png,"In front of a white wall and bright blue door, a cow is standing.
"
000000545958_2.png,"Next to a white wall and bright blue door, a cow is standing.
"
000000545958_3.png,"A cow stands next to a white wall and a bright blue door.
"
000000545958_4.png,"A white wall and bright blue door is where a cow is standing next to.
"
000000565962_1.png,"From the window, a cat observes a Buddha statue.
"
000000567886_0.png,"A person is sitting on the floor next to a teddy bear and flip flops.
"
000000575187_2.png,"A man in a green sweater is feeding a giraffe through a metal fence at a wildlife sanctuary.
"


==> iiVisual/stabilityai_stable-diffusion-2-inpainting_prompt.csv <==
000000007511_0.png,"On the beach, a man is seen flying a kite with two strings.
"
000000007511_1.png,"With two strings, a man is flying a kite on the beach.
"
000000007511_2.png,"People are flying a kite on the sandy beach next to a body of water.
"
000000007511_3.png,"A man is flying a kite with two strings on the sandy shore.
"
000000007511_4.png,"On a sandy beach near a body of water, people are seen flying a kite.
"
000000013177_0.png,"A man is fixing a tire for a motorcycle in a bustling repair shop, surrounded by other mechanics.
"
000000018833_0.png,"Dozing off, a cat is resting its head on a sneaker.
"
000000018833_1.png,"Sleeping soundly, a cat has its head resting on a sneaker.
"
000000018833_2.png,"With its head comfortably resting on a sneaker, a cat is fast asleep.
"
000000018833_3.png,"A cat is taking a nap with its head on a sneaker.
"
000000018833_4.png,"A sleeping cat has its head on a sneaker, looking peaceful.
"
000000021903_0.png,"A man is seen reaching out to an elephant's trunk near a gate.
"
000000021903_2.png,"A man is seen giving a stick to an elephant in an enclosure at a zoo.
"
000000025057_0.png,"A woman throwing a frisbee while holding a beer.
"
000000025057_1.png,"A man hurling a frisbee while holding a soda can.
"
000000044068_2.png,"In the room, a teddy bear is sitting on the chair.
"
000000046378_1.png,"A song bird is devoured by a grey house cat on a door step.
"
000000052565_0.png,"A cow positioned on the sand beach by a body of water.
"
000000052565_1.png,"A cow positioned on a beach by a body of water.
"
000000080413_0.png,"A small stuffed bear was placed on the car dashboard as a decoration.
"
000000080413_1.png,"The car's dashboard was accessorized with a little stuffed bear.
"
000000080413_2.png,"A small stuffed bear was positioned in the car dashboard.
"
000000080413_3.png,"The dashboard of the car was adorned with a little teddy bear.
"
000000080413_4.png,"A small teddy bear could be seen attached to the dashboard of the car.
"
000000080932_0.png,"A toddler taking a bite of a pizza slice served on a plate.
"
000000104803_0.png,"Restroom toilet and lid sparkle with silver glitter.
"
000000104803_1.png,"A toilet and lid in a restroom adorned with shimmering silver glitter.
"
000000115885_0.png,"The screensaver on a laptop computer screen is being viewed by a cat.
"
000000115885_1.png,"A picture is being observed by a cat using a laptop computer.
"
000000139260_0.png,"A depiction of spoons and whipped cream on a classic banana split served in a traditional way.
"
000000139260_1.png,"An artwork of a banana split in a plastic bowl.
"
000000139260_2.png,"A depiction of a banana split in a plastic bowl on a canvas.
"
000000139260_3.png,"An image of a banana split with spoons in a glass bowl.
"
000000139260_4.png,"An image of a traditional banana split with whipped cream and spoons.
"
000000153529_0.png,"At the train station, a woman stands with her luggage.
"
000000153529_1.png,"Next to her luggage, a woman stands on the platform.
"
000000153529_2.png,"On the platform, a woman stands alongside her luggage.
"
000000166664_0.png,"A train on a railway passes a standing elephant.
"
000000166664_1.png,"A bicycle on a mountain path passes a standing elephant.
"
000000166664_4.png,"A truck on a dirt road passes a standing elephant.
"
000000168458_0.png,"A vase with orange marigolds sitting next to a ceramic flask.
"
000000168458_1.png,"A vase full of tulips with a carafe on an end table.
"
000000168458_2.png,"A vase with yellow daffodils sitting next to a ceramic carafe.
"
000000168458_3.png,"A vase full of lilies with a jug on an end table.
"
000000168458_4.png,"A vase with white lilies sitting next to a ceramic jug.
"
000000177015_0.png,"The man typing on the laptop with a cat sitting on his lap.
"
000000177015_1.png,"While typing on the laptop, the man has a cat sitting on his lap.
"
000000182155_0.png,"Two girls with long brown hair gleefully play with their Wii remotes.
"
000000186449_0.png,"A senior lady with a headscarf perched on the bench.
"
000000193245_1.png,"An open space by a large body of water is buzzing with many kite fliers.
"
000000193245_2.png,"Numerous people are on a field and launching kites into the air.
"
000000201934_2.png,"An old RV painted white with curtained windows parked under a freeway.
"
000000201934_3.png,"A white trailer parked next to a sidewalk near a fence.
"
000000201934_4.png,"A white van parked next to a sidewalk near a fence.
"
000000203488_0.png,"A sign stating tree trimming is on a gate by a parking meter.
"
000000206838_0.png,"Two bikini-clad ladies trotting on horses in the ocean.
"
000000207306_0.png,"In jail attire, a teddy bear strikes a pose atop a trash can.
"
000000207306_1.png,"A trash can serves as a seat for a teddy bear in prison stripes.
"
000000231339_0.png,"A girl is sitting on her knees in front of an open fridge.
"
000000231339_1.png,"A small child is crouching in front of an open fridge.
"
000000231339_2.png,"A little girl is bending down in front of an open fridge.
"
000000250619_0.png,"An elderly person laying on a blanket on the beach under an umbrella
"
000000250619_1.png,"A man sits under the shade of an umbrella at the beach.
"
000000250619_2.png,"A man laying on the beach under an umbrella.
"
000000250619_3.png,"A child laying on the beach under an umbrella.
"
000000250619_4.png,"A child laying on a blanket on the beach under an umbrella
"
000000254016_0.png,"The assembly line in the fryer is busy with rows and rows of doughnuts.
"
000000266082_0.png,"A view of a historic building with skylight and a fire hydrant.
"
000000276284_0.png,"A lone motorcycle parked in parking space at night with a couple arguing loudly in the background.
"
000000276921_0.png,"Hanging from a car's rear view mirror are two stuffed teddy bears.
"
000000277051_0.png,"Two sparrows sit on a windowsill with a red curtain in a house.
"
000000277051_1.png,"Two little sparrows standing on a ledge by a cup.
"
000000283412_0.png,"Positioned on a table, a white dog is accompanied by a newspaper and a cup.
"
000000295713_0.png,"A woman sitting on a bench near a statue is checking her phone in the scene.
"
000000295713_1.png,"Checking her phone, a woman is seated on a bench close to a statue.
"
000000311180_1.png,"Hand guiding a small pair of scissors with a green handle.
"
000000319617_0.png,"A close-up of a hot dog on a plate with drinks nearby is seen in a recipe book, inspiring people to try out new dishes at home.
"
000000319617_3.png,"A plate with a hotdog and two glasses with beverages are on a tray, being carried by a server to a table at a sports bar during a game.
"
000000319696_1.png,"Matte black microwave sitting on the kitchen counter.
"
000000322944_1.png,"In her arms, a young woman clutches a stuffed mouse toy tightly while blood trickles down her forehead.
"
000000322944_3.png,"A teenager with a badly bruised face holding a stuffed animal.
"
000000324158_0.png,"A child is scootering down a path and a dog is running by their side.
"
000000324158_1.png,"A man on rollerblades with a dog outside.
"
000000325483_2.png,"The two players are sitting on a couch, leaning forward as they control the game characters with their remotes.
"
000000328030_0.png,"With a hockey stick in hand, a stuffed bear ""plays"" the game as the others observe.
"
000000328030_3.png,"""Playing"" a spirited game of hockey, the teddy bear grips a stick while the onlookers watch.
"
000000341921_0.png,"Seated on a bench at the playground, a boy reads a book and enjoys the scenery.
"
000000341921_1.png,"A boy leisurely reads a book while sitting on a bench at the playground.
"
000000341921_2.png,"At the playground, a boy takes a break from playing and reads a book while sitting on a bench.
"
000000341921_3.png,"In the midst of a playground, a young boy sits on a bench engrossed in his book.
"
000000348243_0.png,"A grand black mare has a glossy and long mane of hair.
"
000000348243_3.png,"A massive black mare standing on a grassy field with green and brown grass.
"
000000352760_0.png,"A child skiing downhill while leaping off a ramp.
"
000000371529_0.png,"A person standing next to and touching a sink.
"
000000383337_0.png,"In the image, a person is reaching for a doughnut from a basket.
"
000000383337_2.png,"A hand can be seen reaching for donuts in a box on a counter.
"
000000383337_3.png,"In the image, a person is reaching for a doughnut from an open box.
"
000000383337_4.png,"The scene shows a hand reaching into a box of donuts on a counter.
"
000000385029_0.png,"A couple splits a pizza into halves to accompany their caesar salad and sparkling wine.
"
000000385029_1.png,"A group of friends divide a pizza into slices to enjoy alongside a mixed greens salad and sangria.
"
000000385029_2.png,"A woman slices a pizza to pair with a Caesar salad and red wine.
"
000000385029_3.png,"Two individuals are cutting a pizza beside a Caesar salad and several bottles of wine on a rustic wooden table.
"
000000385029_4.png,"A group of colleagues are dividing a pizza into pieces beside a mixed greens salad and various bottles of wine on a wooden table.
"
000000411774_1.png,"A young woman holding a racket smiles and reveals her tattoo.
"
000000411774_2.png,"A girl holding a racket smiles, revealing a tattoo on her arm.
"
000000411774_3.png,"A racket-wielding girl grins, showing off her tattoo.
"
000000412240_0.png,"Beside a pair of shoes sits a small black dog.
"
000000412240_1.png,"A small black dog and a pair of shoes occupy the same space.
"
000000412240_2.png,"A pair of shoes is accompanied by a small black dog.
"
000000414034_0.png,"A young one holding both a sippy cup and the remote.
"
000000414034_1.png,"A child with a sippy cup in hand and gripping the remote.
"
000000414034_2.png,"A kid sitting on a bed with a TV remote in hand.
"
000000432553_0.png,"A person is sitting on a seat on a bus next to brown dogs.
"
000000441543_0.png,"A group of people in a crowded street area with one person holding a polka dot umbrella over head.
"
000000442323_0.png,"A bedroom with a tiny television and a writing table.
"
000000442323_1.png,"A lodging with a petite screen and a working surface.
"
000000442323_4.png,"An accommodation with a diminutive television and a workstation.
"
000000448263_2.png,"A soccer player kneeling down to talk to a young fan after a game.
"
000000448263_3.png,"A football player bending down to have a conversation with a young fan on the sideline.
"
000000465129_0.png,"An individual fixing a metallic item hanging from the ceiling.
"
000000475732_0.png,"A yellow feline can be seen wearing a blue plastic baseball cap.
"
000000475732_1.png,"A blue plastic baseball hat sits atop the head of a yellow cat.
"
000000476810_0.png,"A remote control situated next to a black and white cat.
"
000000476810_1.png,"A remote control positioned beside a cat with black and white fur.
"
000000476810_3.png,"A black and white kitty lounging by a remote control.
"
000000484415_0.png,"A person using a button on a toilet tank to flush.
"
000000484415_1.png,"A hand pressing a button on top of a toilet tank.
"
000000496854_0.png,"A man holding an umbrella over a mother and child.
"
000000496854_1.png,"Two strangers walking under an umbrella held by a passerby.
"
000000496854_2.png,"A street scene with two strangers standing under an umbrella.
"
000000501523_1.png,"Inside a bathroom sink, a black cat can be found lounging.
"
000000508602_0.png,"A bird that is white standing on top of a car roof.
"
000000508602_1.png,"The rooftop of a car with a white bird standing on it.
"
000000508602_2.png,"A car with a white bird standing on its rooftop.
"
000000508602_3.png,"A car roof with a bird standing on it near a covered pavilion.
"
000000508602_4.png,"A bird standing on a car roof close to a covered pavilion.
"
000000512648_1.png,"A black cow under a tree in a grassy area.
"
000000521540_0.png,"A plate with peanut butter, cookies, and a banana sitting on it is shown.
"
000000521540_1.png,"A dish features a banana that is partly sliced, cookies, and a spoon with peanut butter resting on it.
"
000000540280_3.png,"A black light-equipped large umbrella setup for a nighttime photoshoot.
"
000000545958_1.png,"In front of a white wall and bright blue door, a cow is standing.
"
000000545958_2.png,"Next to a white wall and bright blue door, a cow is standing.
"
000000565962_0.png,"A Buddha statue with a cat peering through the window.
"
000000565962_1.png,"From the window, a cat observes a Buddha statue.
"
000000567886_0.png,"A person is sitting on the floor next to a teddy bear and flip flops.
"
000000567886_1.png,"Sitting on the floor beside flip flops and a teddy bear is a person.
"
000000567886_2.png,"A teddy bear and sandals lie scattered at the feet of someone.
"


==> ivVisual/runwayml_stable-diffusion-v1-5_prompt.csv <==
000000048564_1.png,"A young man with sunglasses talking on a cell phone on a sunny day.
"
000000095155_1.png,"The third photo shows the snowboarder speeding down the slope, leaving a trail of snow behind.
"
000000115885_0.png,"The screensaver on a laptop computer screen is being viewed by a cat.
"
000000157418_0.png,"Plates with bagels next to a can of ham spread.
"
000000157418_1.png,"Trays with wraps next to a can of potted meat.
"
000000181303_3.png,"A toddler standing in a backyard with a bubble wand over his head.
"
000000207306_0.png,"In jail attire, a teddy bear strikes a pose atop a trash can.
"
000000207306_1.png,"A trash can serves as a seat for a teddy bear in prison stripes.
"
000000225670_1.png,"A kangaroo hopping through the air to clear an obstacle.
"
000000243344_0.png,"A sleek panther sitting atop a fence.
"
000000243344_2.png,"A raccoon stands on a rooftop surveying the neighborhood.
"
000000243344_3.png,"A hamster sits on top of a bookshelf in a bedroom.
"
000000243344_4.png,"A fluffy bunny perched on a bookshelf.
"
000000245651_0.png,"The cake is embellished with fondant stars in shades of blue, yellow, and green.
"
000000283412_0.png,"Positioned on a table, a white dog is accompanied by a newspaper and a cup.
"
000000283412_1.png,"In close proximity to a newspaper, a little poodle puppy is seen lying down looking guilty.
"
000000283412_3.png,"You can see a small poodle puppy lying near a newspaper with an expression of guilt on its face.
"
000000311190_0.png,"A brown hat sits atop a big brown dog.
"
000000359833_0.png,"A kid stretching their arm to a basket of oranges.
"
000000359833_1.png,"A little boy is extending his arm to reach for some oranges.
"
000000386210_1.png,"A display case with tall glass walls featuring a mix of fruit and grass.
"
000000394510_1.png,"A young girl with a silver shirt is on a blue skateboard.
"
000000403353_2.png,"A flashlight illuminating a tent with a sleeping bag in it.
"
000000403353_3.png,"A torch lighting up a hammock with a pillow on it.
"
000000463842_2.png,"A sleeping bag with various sports drink bottles collected around it.
"
000000501523_1.png,"Inside a bathroom sink, a black cat can be found lounging.
"
000000501523_2.png,"A black cat rests inside a white bathroom sink.
"
000000531707_0.png,"Four elders relax on a park bench, gazing out at the sea.
"
000000537802_0.png,"A set of plush toy teddy bears can be seen sitting in a sled.
"
000000545958_0.png,"A white building with a blue entrance has a cow standing outside of it.
"


==> ivVisual/stabilityai_stable-diffusion-2-1_prompt.csv <==
000000024243_1.png,"Near a girl sitting inside a refrigerator, a woman smokes a cigarette.
"
000000024243_2.png,"Close to a girl sitting inside a refrigerator, a woman enjoys a cigarette.
"
000000061658_0.png,"A mixture of red and green apples on a white platter.
"
000000061658_1.png,"A mixture of black and green olives on a white platter.
"
000000080057_3.png,"A polar bear is sitting near to a toy with pegs.
"
000000096493_0.png,"A boy covered in a quilt holds a book on a couch.
"
000000096493_1.png,"A little girl with a blue blanket and a tablet sitting on a couch.
"
000000096493_2.png,"A boy wrapped in a comforter holds a tablet on a couch.
"
000000105264_0.png,"People on the beach playing with a tan cow.
"
000000105264_1.png,"People on the beach playing with a white cow.
"
000000125850_1.png,"Curled up and dozing off, the cat has made a round tin its new bed.
"
000000145020_0.png,"Standing in front of a Christmas tree surrounded by toys, a colossal Donald Duck captures the spirit of the holiday season.
"
000000153529_1.png,"Next to her luggage, a woman stands on the platform.
"
000000157390_0.png,"A bowl of chopped celery and cauliflower.
"
000000168330_1.png,"Illumination highlights the presence of an aged clock on a dark street corner.
"
000000168458_1.png,"A vase full of tulips with a carafe on an end table.
"
000000186449_1.png,"A mature lady with a kerchief on her head is sitting on the bench.
"
000000186449_2.png,"A woman of advanced years sitting on a bench.
"
000000193245_0.png,"A group of people are flying different kites in a meadow on a overcast day.
"
000000193245_1.png,"An open space by a large body of water is buzzing with many kite fliers.
"
000000207306_0.png,"In jail attire, a teddy bear strikes a pose atop a trash can.
"
000000207538_0.png,"A stainless steel Whirlpool microwave oven installed into a natural wood kitchen cabinet.
"
000000210099_1.png,"A content kitty sitting on a wicker chair in the warm sunlight.
"
000000211120_0.png,"Three stuffed teddy bears are in a car.
"
000000217219_0.png,"A gazette sprawled on a neat bed with a duvet and bolster.
"
000000236914_0.png,"Two stuffed monkeys are positioned at a table with a can of banana puree.
"
000000245651_0.png,"The cake is embellished with fondant stars in shades of blue, yellow, and green.
"
000000245651_1.png,"On the cake are fondant stars in the colors of blue, yellow, and green.
"
000000254016_0.png,"The assembly line in the fryer is busy with rows and rows of doughnuts.
"
000000281759_1.png,"Holding umbrellas, a group of young women strolls down the street.
"
000000294855_1.png,"A briefcase set down next to a bottle of beer.
"
000000294855_3.png,"A platter holding a bottle of wine below a brown briefcase.
"
000000314251_0.png,"A line of motorcycles drives down a street lined with trees.
"
000000314251_2.png,"a parade of motorcycles can be seen passing through a group of tall trees.
"
000000359833_0.png,"A kid stretching their arm to a basket of oranges.
"
000000359833_2.png,"A child trying to grab a pear from a bin of pears.
"
000000386210_0.png,"A display window featuring an abundance of fruit and grass.
"
000000394510_2.png,"An older man with a brown shirt is on a gray skateboard.
"
000000403353_1.png,"A tablet lying on a couch with a charger beside it.
"
000000424721_0.png,"A roasting pan shows meat, fruit, and vegetables.
"
000000429530_1.png,"there are four vases of different sizes that are decorated with butterflies, each of which varies in size.
"
000000442323_2.png,"A guest room with a compact TV and a study desk.
"
000000442323_3.png,"A suite with a little TV and a desk for work.
"
000000448263_4.png,"A football player kneeling to speak to a child on the sideline.
"
000000460929_2.png,"A burger and a glass of lemonade on a picnic table.
"
000000476810_4.png,"A black and white feline resting near a remote control.
"
000000531707_3.png,"In a black and white picture, a quartet of elderly individuals are seated on a bench by the ocean, enjoying each other's company.
"
000000545958_1.png,"In front of a white wall and bright blue door, a cow is standing.
"
000000572388_1.png,"A tan hamster nibbles on some chocolate donut holes.
"


==> ivVisual/timbrooks_instruct-pix2pix_prompt.csv <==
000000048564_1.png,"A young man with sunglasses talking on a cell phone on a sunny day.
"
000000061658_1.png,"A mixture of black and green olives on a white platter.
"
000000080057_0.png,"A panda bear is sitting near to a toy with pegs.
"
000000080057_2.png,"A black bear is sitting near to a toy with pegs.
"
000000107087_4.png,"A gray cat looking out the windshield of a truck.
"
000000119641_0.png,"While riding elephants, a group of people cross a river.
"
000000129756_0.png,"A flock of sheep being herded by a shepherd and his dogs.
"
000000146457_1.png,"Three children being entertained by baking cupcakes at home.
"
000000146457_3.png,"Two little boys in the kitchen making pepperoni pizzas.
"
000000149406_0.png,"A rusty bicycle leans against a dilapidated shed.
"
000000157418_1.png,"Trays with wraps next to a can of potted meat.
"
000000159791_3.png,"A kitchen fridge adorned with a plethora of magnets and photos on its front.
"
000000166664_2.png,"An elephant walking through the jungle, with a jeep next to it.
"
000000181303_4.png,"A child standing on a hilltop in the park playing with a kite.
"
000000186449_0.png,"A senior lady with a headscarf perched on the bench.
"
000000186449_1.png,"A mature lady with a kerchief on her head is sitting on the bench.
"
000000211825_0.png,"On a cake, a man is blowing out candles.
"
000000211825_2.png,"A man is celebrating as he blows out candles on a cake.
"
000000211825_3.png,"On top of a brown cake, a man blows out white candles.
"
000000211825_4.png,"A man blows out white candles on a brown cake.
"
000000225670_1.png,"A kangaroo hopping through the air to clear an obstacle.
"
000000225670_4.png,"A black dog on the ground chasing a frisbee.
"
000000232244_2.png,"an elephant standing elegantly while wearing a bright, colorful cloth in the picturesque countryside.
"
000000236914_2.png,"Two plush dogs are positioned at a table with a bottle of syrup.
"
000000276284_0.png,"A lone motorcycle parked in parking space at night with a couple arguing loudly in the background.
"
000000283412_0.png,"Positioned on a table, a white dog is accompanied by a newspaper and a cup.
"
000000343934_0.png,"A black motorcycle is parked in a nook adorned with tagging.
"
000000348243_0.png,"A grand black mare has a glossy and long mane of hair.
"
000000370900_3.png,"A bunch of fuzzy bunnies with tiaras on.
"
000000424721_0.png,"A roasting pan shows meat, fruit, and vegetables.
"
000000424721_3.png,"A pan holds a mixture of potatoes, meat, carrots, and apples.
"
000000460929_0.png,"A turkey sandwich on wheat bread next to a can of Sprite.
"
000000463842_0.png,"A cot with several soda cans clustered around it.
"
000000463842_1.png,"A twin bed rests on a concrete floor encircled by half-empty containers of vibrant liquid.
"
000000463842_4.png,"A mattress with a pile of juice bottles gathered around it.
"
000000475732_1.png,"A blue plastic baseball hat sits atop the head of a yellow cat.
"
000000508602_3.png,"A car roof with a bird standing on it near a covered pavilion.
"
000000508602_4.png,"A bird standing on a car roof close to a covered pavilion.
"
000000513283_0.png,"This is a snapshot of a bowl of pasta with a toy dinosaur.
"
000000537802_2.png,"On a fake sled in fake snow, three teddy bears are seated.
"
000000572388_4.png,"A parrot pecks at croissant crumbs next to a plush teddy bear.
"


==> ivVisual/v14prompt.csv <==
000000017379_0.png,"A movie on TV reflects in a bedroom mirror.
"
000000024243_0.png,"A woman smoking a cigarette stands next to a girl inside a refrigerator.
"
000000048564_0.png,"A young woman dressed for snowboarding texting on a cell phone.
"
000000048564_1.png,"A young man with sunglasses talking on a cell phone on a sunny day.
"
000000050149_0.png,"A group of bunches of cherries are shown hanging together.
"
000000052565_0.png,"A cow positioned on the sand beach by a body of water.
"
000000052565_1.png,"A cow positioned on a beach by a body of water.
"
000000080057_0.png,"A panda bear is sitting near to a toy with pegs.
"
000000080057_1.png,"A koala bear is sitting near to a toy with pegs.
"
000000080057_2.png,"A black bear is sitting near to a toy with pegs.
"
000000080057_3.png,"A polar bear is sitting near to a toy with pegs.
"
000000080057_4.png,"A brown bear is sitting near to a toy with pegs.
"
000000095155_1.png,"The third photo shows the snowboarder speeding down the slope, leaving a trail of snow behind.
"
000000105264_0.png,"People on the beach playing with a tan cow.
"
000000105264_1.png,"People on the beach playing with a white cow.
"
000000105264_3.png,"Elderly men playing on the beach with a cow in the foreground.
"
000000107087_0.png,"An orange cat looking out the windshield of a jeep.
"
000000107087_1.png,"A calico cat looking out the windshield of a bus.
"
000000107087_2.png,"A white cat looking out the windshield of a van.
"
000000107087_3.png,"A Siamese cat looking out the windshield of a sports car.
"
000000107087_4.png,"A gray cat looking out the windshield of a truck.
"
000000114770_1.png,"A display featuring a vintage military motorcycle and jeep in a museum.
"
000000115885_0.png,"The screensaver on a laptop computer screen is being viewed by a cat.
"
000000115885_2.png,"A picture is being viewed by a cat through a laptop computer.
"
000000115885_3.png,"A cat is observing the screensaver on a laptop computer screen.
"
000000125850_0.png,"Sound asleep, the cat is curled up in a circular tin.
"
000000138115_0.png,"Puckering his lips and holding an orange in front of his face, a man poses for a photo.
"
000000138115_1.png,"With a large orange in hand, a man puckers up for a playful pose.
"
000000138115_2.png,"Holding an orange in front of his face, a man purses his lips for a silly selfie.
"
000000138115_3.png,"Puckering his lips, a man holds an orange and poses for a photo.
"
000000138115_4.png,"A man holds a large orange and puckers up for a silly selfie.
"
000000139260_0.png,"A depiction of spoons and whipped cream on a classic banana split served in a traditional way.
"
000000139260_1.png,"An artwork of a banana split in a plastic bowl.
"
000000139260_2.png,"A depiction of a banana split in a plastic bowl on a canvas.
"
000000139260_4.png,"An image of a traditional banana split with whipped cream and spoons.
"
000000146457_3.png,"Two little boys in the kitchen making pepperoni pizzas.
"
000000146457_4.png,"Two little girls in the kitchen making vegetable pizzas.
"
000000153529_1.png,"Next to her luggage, a woman stands on the platform.
"
000000157418_0.png,"Plates with bagels next to a can of ham spread.
"
000000157418_1.png,"Trays with wraps next to a can of potted meat.
"
000000157418_2.png,"A can of potted meat and four wraps sit on a platter.
"
000000157418_3.png,"A can of tuna and three sandwiches sit on a table.
"
000000157418_4.png,"A can of tuna next to sandwiches on a platter.
"
000000163562_0.png,"A close up of a person standing holding a soccer ball.
"
000000166664_1.png,"A bicycle on a mountain path passes a standing elephant.
"
000000166664_2.png,"An elephant walking through the jungle, with a jeep next to it.
"
000000181303_2.png,"A small child holding onto a toy airplane while standing on a wooden dock covered in fishing nets.
"
000000186449_0.png,"A senior lady with a headscarf perched on the bench.
"
000000186449_1.png,"A mature lady with a kerchief on her head is sitting on the bench.
"
000000186449_2.png,"A woman of advanced years sitting on a bench.
"
000000186449_3.png,"An elderly female wearing a headscarf sits on the bench.
"
000000186449_4.png,"An aged woman wearing a kerchief on her head sitting on the bench.
"
000000193245_1.png,"An open space by a large body of water is buzzing with many kite fliers.
"
000000193245_2.png,"Numerous people are on a field and launching kites into the air.
"
000000201934_0.png,"An old camper van painted white with curtained windows parked under a freeway.
"
000000201934_1.png,"A white truck parked next to a sidewalk near a fence.
"
000000201934_3.png,"A white trailer parked next to a sidewalk near a fence.
"
000000201934_4.png,"A white van parked next to a sidewalk near a fence.
"
000000207306_0.png,"In jail attire, a teddy bear strikes a pose atop a trash can.
"
000000207306_1.png,"A trash can serves as a seat for a teddy bear in prison stripes.
"
000000207306_2.png,"Atop a trash can, a teddy bear clad in prison attire sits calmly.
"
000000207306_3.png,"A teddy bear outfitted in jail stripes sits on top of a trash can.
"
000000207306_4.png,"A teddy bear in jail clothes poses atop a trash can, creating an unusual sight.
"
000000207538_0.png,"A stainless steel Whirlpool microwave oven installed into a natural wood kitchen cabinet.
"
000000207538_1.png,"A wooden Bosch microwave oven installed into a natural wood kitchen cabinet.
"
000000210099_1.png,"A content kitty sitting on a wicker chair in the warm sunlight.
"
000000211825_0.png,"On a cake, a man is blowing out candles.
"
000000211825_1.png,"A man leans over a cake, blowing out the candles as everyone sings ""Happy Birthday"".
"
000000211825_2.png,"A man is celebrating as he blows out candles on a cake.
"
000000211825_3.png,"On top of a brown cake, a man blows out white candles.
"
000000211825_4.png,"A man blows out white candles on a brown cake.
"
000000217219_0.png,"A gazette sprawled on a neat bed with a duvet and bolster.
"
000000217219_2.png,"A broadsheet unfolded on an arranged bed with a coverlet and headrest.
"
000000217219_3.png,"A periodical unrolled on a tidied bed with a throw and cushion.
"
000000217219_4.png,"A tabloid laid out on a fixed bed with a comforter and cushion.
"
000000225670_1.png,"A kangaroo hopping through the air to clear an obstacle.
"
000000225670_3.png,"A sleek black panther leaping to catch its prey.
"
000000225670_4.png,"A black dog on the ground chasing a frisbee.
"
000000232244_0.png,"an elephant wearing a vibrant blanket as it strolls through a forest.
"
000000232244_3.png,"an elephant stands regally in a savannah, adorned with a beautiful, colorful cloth.
"
000000236914_3.png,"Two stuffed bears sit at a table with a pot of honey.
"
000000243344_0.png,"A sleek panther sitting atop a fence.
"
000000243344_1.png,"A parrot perches on a windowsill in a living room.
"
000000243344_2.png,"A raccoon stands on a rooftop surveying the neighborhood.
"
000000243344_3.png,"A hamster sits on top of a bookshelf in a bedroom.
"
000000243344_4.png,"A fluffy bunny perched on a bookshelf.
"
000000245651_0.png,"The cake is embellished with fondant stars in shades of blue, yellow, and green.
"
000000245651_1.png,"On the cake are fondant stars in the colors of blue, yellow, and green.
"
000000245651_2.png,"Fondant stars in blue, yellow, and green decorate the cake.
"
000000245651_3.png,"A cake decorated with fondant stars in blue, yellow, and green.
"
000000245651_4.png,"Fondant stars in blue, yellow, and green are arranged on the cake.
"
000000254016_0.png,"The assembly line in the fryer is busy with rows and rows of doughnuts.
"
000000254016_1.png,"Rows and rows of doughnuts are lined up on an assembly line in the fryer.
"
000000254016_2.png,"At the fryer, rows and rows of doughnuts move along the assembly line.
"
000000254016_3.png,"Doughnuts are arranged in rows on an assembly line in the fryer.
"
000000254016_4.png,"A row of doughnuts moves through the fryer.
"
000000276284_2.png,"A motorcycle in a parking lot at night with a lone figure sitting on it, staring off into the distance.
"
000000283412_1.png,"In close proximity to a newspaper, a little poodle puppy is seen lying down looking guilty.
"
000000283412_3.png,"You can see a small poodle puppy lying near a newspaper with an expression of guilt on its face.
"
000000283412_4.png,"A little poodle puppy lies beside a newspaper with a look of guilt on its face.
"
000000311190_0.png,"A brown hat sits atop a big brown dog.
"
000000311190_4.png,"A sleeping dog can be seen wearing a cowboy hat in the back seat of the car.
"
000000312549_0.png,"Street sign for Main and 7th Avenue in front of building.
"
000000312549_1.png,"A faded street sign at an abandoned intersection.
"
000000312549_2.png,"A single street sign at a rural intersection.
"
000000312549_3.png,"A decorative street sign at a tourist spot.
"
000000319696_0.png,"A silver microwave on a stainless steel kitchen counter.
"
000000348243_0.png,"A grand black mare has a glossy and long mane of hair.
"
000000348243_4.png,"A sizable black horse has a thick mane of hair.
"
000000352760_1.png,"A snowboarder in mid air after launching off a ramp.
"
000000352760_4.png,"A professional skier racing down a slope while launching off a jump.
"
000000359833_0.png,"A kid stretching their arm to a basket of oranges.
"
000000359833_1.png,"A little boy is extending his arm to reach for some oranges.
"
000000359833_2.png,"A child trying to grab a pear from a bin of pears.
"
000000359833_3.png,"A kid is reaching out to grab some pears from the top shelf.
"
000000359833_4.png,"A small child reaching for a peach from a display of peaches.
"
000000370900_2.png,"A fuzzy koala with others wearing sailor hats.
"
000000370900_4.png,"A troop of toy monkeys with king crowns on.
"
000000383337_0.png,"In the image, a person is reaching for a doughnut from a basket.
"
000000394510_0.png,"A teenage boy rollerblading on a sidewalk.
"
000000394510_1.png,"A young girl with a silver shirt is on a blue skateboard.
"
000000394510_2.png,"An older man with a brown shirt is on a gray skateboard.
"
000000394510_3.png,"A teenage boy with a red shirt is on a green skateboard.
"
000000394510_4.png,"A little boy with a yellow shirt is on a pink skateboard.
"
000000403353_0.png,"A streetlamp shining light on a bench with a bag on it.
"
000000403353_3.png,"A torch lighting up a hammock with a pillow on it.
"
000000403353_4.png,"A notepad positioned on a nightstand with a phone beside it.
"
000000409424_0.png,"A fresh fruit basket decorated with a red ribbon is on display.
"
000000442323_0.png,"A bedroom with a tiny television and a writing table.
"
000000442323_1.png,"A lodging with a petite screen and a working surface.
"
000000442323_2.png,"A guest room with a compact TV and a study desk.
"
000000442323_3.png,"A suite with a little TV and a desk for work.
"
000000442323_4.png,"An accommodation with a diminutive television and a workstation.
"
000000460929_0.png,"A turkey sandwich on wheat bread next to a can of Sprite.
"
000000460929_1.png,"A corn dog on a stick next to a can of Mountain Dew.
"
000000460929_2.png,"A burger and a glass of lemonade on a picnic table.
"
000000463842_0.png,"A cot with several soda cans clustered around it.
"
000000463842_2.png,"A sleeping bag with various sports drink bottles collected around it.
"
000000475732_0.png,"A yellow feline can be seen wearing a blue plastic baseball cap.
"
000000475732_1.png,"A blue plastic baseball hat sits atop the head of a yellow cat.
"
000000475732_2.png,"A cat wearing a Durham Bulls Helmet sits on the couch next to its owner, purring contentedly.
"
000000475732_3.png,"The Durham Bulls Helmet on the head of the cat seems a little big, but it doesn't seem to bother the feline.
"
000000475732_4.png,"A cat wearing a Durham Bulls Helmet takes a nap in a cozy bed.
"
000000476810_0.png,"A remote control situated next to a black and white cat.
"
000000476810_1.png,"A remote control positioned beside a cat with black and white fur.
"
000000476810_2.png,"A remote control placed alongside a cat that is black and white.
"
000000476810_3.png,"A black and white kitty lounging by a remote control.
"
000000476810_4.png,"A black and white feline resting near a remote control.
"
000000501523_0.png,"A black cat occupies a bathroom sink, looking content.
"
000000501523_1.png,"Inside a bathroom sink, a black cat can be found lounging.
"
000000501523_2.png,"A black cat rests inside a white bathroom sink.
"
000000501523_3.png,"A black cat rests in a bathroom sink.
"
000000501523_4.png,"A black cat sitting inside a bathroom sink.
"
000000513283_0.png,"This is a snapshot of a bowl of pasta with a toy dinosaur.
"
000000513283_2.png,"A little kitten character is on a slice of pie.
"
000000513283_3.png,"A small figurine is positioned on a slice of cake.
"
000000513283_4.png,"A tiny panda character is on a stack of pancakes.
"
000000521405_0.png,"A stuffed elephant sitting in front of a watering can.
"
000000521405_1.png,"A doll that has a tiny hairbrush.
"
000000521405_4.png,"A stuffed lion sitting in front of a comb.
"
000000531707_0.png,"Four elders relax on a park bench, gazing out at the sea.
"
000000531707_1.png,"A group of elderly companions sit on a bench overlooking the ocean.
"
000000531707_2.png,"A monochromatic photograph captures four seniors enjoying the ocean view while seated on a bench.
"
000000531707_3.png,"In a black and white picture, a quartet of elderly individuals are seated on a bench by the ocean, enjoying each other's company.
"
000000531707_4.png,"Four elderly companions gaze out at the sea in a black and white photo taken on a park bench.
"
000000537802_0.png,"A set of plush toy teddy bears can be seen sitting in a sled.
"
000000537802_1.png,"The scene features three teddy bears sitting in a sled surrounded by fake snow.
"
000000537802_2.png,"On a fake sled in fake snow, three teddy bears are seated.
"
000000537802_3.png,"Three teddy bears can be seen sitting in a sled in fake snow.
"
000000537802_4.png,"In the scene, three teddy bears are seated on a fake sled in fake snow.
"
000000545007_0.png,"The top of an old clock is adorned with a statue holding a glass light.
"
000000545007_1.png,"A statue atop an old clock holds a glass light.
"
000000545007_2.png,"A lamp-holding statue stood atop a clock.
"
000000545007_3.png,"A clock had a statue featuring a woman on its top.
"
000000545007_4.png,"A statue of a woman stood atop a clock.
"
000000545958_0.png,"A white building with a blue entrance has a cow standing outside of it.
"
000000545958_1.png,"In front of a white wall and bright blue door, a cow is standing.
"
000000545958_2.png,"Next to a white wall and bright blue door, a cow is standing.
"
000000545958_3.png,"A cow stands next to a white wall and a bright blue door.
"
000000545958_4.png,"A white wall and bright blue door is where a cow is standing next to.
"
000000572388_2.png,"A brown dog nibbles on some glazed donut holes.
"
000000572388_3.png,"A gray cat licks some powdered doughnut holes.
"

